Tit for Tattling: Cooperation, communication, and how each could stabilize the other

Indirect reciprocity is a mechanism by which individuals cooperate with those who have cooperated with others. This creates a regime in which repeated interactions are not necessary to incent cooperation (as would be required for direct reciprocity). However, indirect reciprocity creates a new problem: how do agents know who has cooperated with others? To know this, agents would need to access some form of reputation information. Perhaps there is a communication system to disseminate reputation information, but how does it remain truthful and informative? Most papers assume the existence of a truthful, forthcoming, and informative communication system; in this paper, we seek to explain how such a communication system could remain evolutionarily stable in the absence of exogenous pressures. Specifically, we present three conditions that together maintain both the truthfulness of the communication system and the prevalence of cooperation: individuals (1) use a norm that rewards the behaviors that it prescribes (an aligned norm), (2) can signal not only about the actions of other agents, but also about their truthfulness (by acting as third party observers to an interaction), and (3) make occasional mistakes, demonstrating how error can create stability by introducing diversity.

==> cover_letter.txt <==
16 Feb 2022

To the Editor:

Please consider our paper, "Tit for Tat: Cooperation, communication, and how each could stabilize the other," for publication in Evolution and Human Behavior. In this paper, we explore how a truthful and misunderstanding-free communication system can remain evolutionarily stable in the absence of exogenous pressures. We identify three conditions that allow signaling and behavior to co-evolve and be stable: (1) individuals can signal about who is truthful, (2) individuals make occasional mistakes, and (3) individuals use non-perverse norms (norms that reward the behavior that the norm prescribes). 

We are submitting to Evolution and Human Behavior because our paper's topic builds on a significant body of previous work published in the journal, including Alexander's work on ostracism and indirect reciprocity and Boyd and Richerson's work on punishment. Furthermore, the subject should be of general interest to the journal's readership.

This article would benefit from reviewers who are familiar with the related literature and are mathematically facile --- we've listed some potential options in the 'suggested reviewers' section.

Victor Vikram Odouard and Michael Holton Price
Santa Fe Institute
